Object Memory Transformer for Object Goal Navigation

This paper presents a reinforcement learning method for object goal navigation (ObjNav) where an agent navigates in 3D indoor environments to reach a target object based on long-term observations of objects and scenes. To this end, we propose Object Memory Transformer (OMT) that consists of two key ideas: 1) Object-Scene Memory (OSM) that enables to store long-term scenes and object semantics, and 2) Transformer that attends to salient objects in the sequence of previously observed scenes and objects stored in OSM. This mechanism allows the agent to efficiently navigate in the indoor environment without prior knowledge about the environments, such as topological maps or 3D meshes. To the best of our knowledge, this is the first work that uses a long-term memory of object semantics in a goal-oriented navigation task. Experimental results conducted on the AI2-THOR dataset show that OMT outperforms previous approaches in navigating in unknown environments. In particular, we show that utilizing the long-term object semantics information improves the efficiency of navigation.

==> temp.txt <==
@article{Honnibal2017,
author = {M. Honnibal, I. Montani},
title = {{spaCy 2: Natural language undertanding with Bloom embeddings, convolutional neural networks and incremental parsing}},
year = {2017}
}

@article{szot2021habitat,
  title     =     {Habitat 2.0: Training Home Assistants to Rearrange their Habitat},
  author    =     {Andrew Szot and Alex Clegg and Eric Undersander and Erik Wijmans and Yili Zhao and John Turner and Noah Maestre and Mustafa Mukadam and Devendra Chaplot and Oleksandr Maksymets and Aaron Gokaslan and Vladimir Vondrus and Sameer Dharur and Franziska Meier and Wojciech Galuba and Angel Chang and Zsolt Kira and Vladlen Koltun and Jitendra Malik and Manolis Savva and Dhruv Batra},
  journal   =     {arXiv preprint arXiv:2106.14405},
  year      =     {2021}
}


@article{ Eichenbaum2014,
title = "Can We Reconcile the Declarative Memory and Spatial Navigation Views on Hippocampal Function?",
author = "Howard Eichenbaum and Cohen, {Neal J.}",
year = "2014",
month = aug,
day = "20",
doi = "10.1016/j.neuron.2014.07.032",
language = "English (US)",
volume = "83",
pages = "764--770",
journal = "Neuron",
issn = "0896-6273",
publisher = "Cell Press",
number = "4",
}

@article{ Eichenbaum2017,
author = {Eichenbaum, Howard},
title = {The role of the hippocampus in navigation is memory},
journal = {Journal of Neurophysiology},
volume = {117},
number = {4},
pages = {1785-1796},
year = {2017},
doi = {10.1152/jn.00005.2017},
note ={PMID: 28148640},

URL = { 
https://doi.org/10.1152/jn.00005.2017
},
eprint = { 
https://doi.org/10.1152/jn.00005.2017
}
,
}


@misc{khan2021transformers,
      title={Transformers in Vision: A Survey}, 
      author={Salman Khan and Muzammal Naseer and Munawar Hayat and Syed Waqas Zamir and Fahad Shahbaz Khan and Mubarak Shah},
      year={2021},
      eprint={2101.01169},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}



@InProceedings{carion2020endtoend,
author="Carion, Nicolas
and Massa, Francisco
and Synnaeve, Gabriel
and Usunier, Nicolas
and Kirillov, Alexander
and Zagoruyko, Sergey",
editor="Vedaldi, Andrea
and Bischof, Horst
and Brox, Thomas
and Frahm, Jan-Michael",
title="End-to-End Object Detection with Transformers",
booktitle="Computer Vision -- ECCV 2020",
year="2020",
publisher="Springer International Publishing",
address="Cham",
pages="213--229",
isbn="978-3-030-58452-8"
}
